A NuSTAR study of the 55 ks hard X-ray pulse-phase modulation in the magnetar 4U 0142+61

Archival NuSTAR data of the magnetar 4U0142+61, acquired in 2014 March for a total time span of 258 ks, were analyzed. This is to reconfirm the 55 ks modulation in the hard X-ray pulse phases of this source, found with a Suzaku observation in 2009 (Makishima et al. 2014). Indeed, the 10-70 keV X-ray pulsation, detected with NuSTAR at 8.68917s, was found to be also phase-modulated (at 98 percent confidence or higher) at the same 55 ks period, or half that value. Furthermore, a brief analysis of another Suzaku data set of 4U0142+61, acquired in 2013, reconfirmed the same 55 ks phase modulation in the 15-40 keV pulses. Thus, the hard X-ray pulse-phase modulation was detected with Suzaku (in 2009 and 2013) and NuSTAR (in 2014) at a consistent period. However, the modulation amplitude varied significantly; A=0.17 s with Suzaku (2009), A=1.2 s with Suzaku (2013), and A=0.17 s with NuSTAR. In addition, the phase modulation properties detected with NuSTAR differed considerably between the first 1/3 and the latter 2/3 of the observation. In energies below 10 keV, the pulse-phase modulation was not detected with either Suzaku or NuSTAR. These results reinforce the view of Makishima et al. (2014); the neutron star in 4U0142+61 keeps free precession, under a slight axial deformation due probably to ultra-strong toroidal magnetic fields of 1e16 G. The wobbling angle of precession should remain constant, but the pulse-phase modulation amplitude varies on time scales of months to years, presumably as asymmetry of the hard X-ray emission pattern around the star's axis changes.

==> 00README.txt <==
nohypertex
